Ocular Recognition: Interoperability, Multi-Resolution, and Spectrum Challenges

Ocular recognition is typically developed under controlled acquisition conditions, limiting its use in semi-controlled and on-the-move scenarios. A key obstacle is the lack of representative data spanning real-world capture conditions. At a border checkpoint, for example, images may range from low-resolution visible-light periocular crops (RGB) to high-resolution near-infrared iris images (NIR). Using this heterogeneous evidence raises three questions: whether resolution-specific processing improves recognition, how to compare templates from different processing routes, and how to allocate training data across resolution specialists. We investigate resolution-specific processing and parameter sharing using three AdaFace-based architecture families: fixed-resolution specialists; Independent Backbones with Shared Heads (IBSH); and models with resolution-specific front-ends for 40x40, 80x80, and 160x160 inputs, followed by a shared identity trunk and embedding projection. We evaluate each architecture with route-specific training subsets and with a full-pool strategy, in which every specialist uses the complete selected training set. Results reveal a trade-off among same-resolution specialization, cross-resolution interoperability, and common-route re-extraction. Route-specific training produces distinct performance profiles across routes, whereas full-pool training makes route performance more uniform and primarily benefits the 160x160 route. Thus, adding training data does not improve all resolution routes equally.

==> figures/dataset_examples/test/feret/metadata.json <==
{
  "resolved_source_path": "/media/fswork25/T7_Shield/data/face/feret/FERET-all/00081_940928_fb.png",
  "record": {
    "biometric_trait": "face_to_periocular",
    "capture_id": "00081_940928_fb",
    "crop_bbox_original_unclipped": [
      362,
      294,
      582,
      515
    ],
    "crop_geometry": "adaface_v3_projected_axis_aligned",
    "crop_size": {
      "height": 221,
      "width": 220
    },
    "dataset_id": "feret_frontal",
    "detection_padding_pixels": 0,
    "detector": "mediapipe_fallback",
    "eye_identity_key": "feret_frontal:00081:aligned_left",
    "eye_region": "aligned_left",
    "eye_side": "R",
    "eye_side_basis": "inferred_non_mirrored_frontal_image_coordinates",
    "facial5points_original": [
      [
        448.17767333984375,
        433.0183410644531
      ],
      [
        265.25927734375,
        429.0562438964844
      ],
      [
        401.7386779785156,
        538.4676513671875
      ],
      [
        442.71136474609375,
        650.78515625
      ],
      [
        295.85711669921875,
        651.66357421875
      ]
    ],
    "input_kind": "materialized_eye_crop",
    "materialized_path": "/fast-local/branch/modelb_test_v1/eye_crops/feret_frontal/00081_940928_fb_aligned_left.png",
    "materialized_rel_path": "feret_frontal/00081_940928_fb_aligned_left.png",
    "modality": "VIS",
    "original_image_size": {
      "height": 960,
      "width": 721
    },
    "output_padding_pixels": {
      "bottom": 0,
      "left": 0,
      "right": 0,
      "top": 0
    },
    "padding_attempt": "none",
    "person_id": "00081",
    "pose": "fb",
    "projected_polygon_original": [
      [
        574.1382446289062,
        294.79400634765625
      ],
      [
        362.1230163574219,
        302.60186767578125
      ],
      [
        369.9308776855469,
        514.6170654296875
      ],
      [
        581.946044921875,
        506.8092346191406
      ]
    ],
    "sample_id": "feret_frontal:00081_940928_fb.png:aligned_left",
    "schema_version": "modelb_test_eye_v1",
    "session_id": "940928",
    "source_is_pre_cropped": false,
    "source_path": "/home/hda12621/data/branch/FERET/FERET-all/00081_940928_fb.png",
    "source_rel_path": "00081_940928_fb.png",
    "source_roi_type": "full_face",
    "source_sample_id": "feret_frontal:00081_940928_fb.png",
    "transform_aligned_to_original": [
      [
        -5.300380303088361,
        0.19519628812997783,
        653.674005525753
      ],
      [
        0.19519628812997777,
        5.300380303088361,
        148.5606103887656
      ]
    ],
    "transform_original_to_aligned": [
      [
        -0.1884101825067948,
        0.006938552739279721,
        122.12804305089269
      ],
      [
        0.006938552739279719,
        0.1884101825067948,
        -32.525883278304825
      ]
    ],
    "variant": null
  }
}

==> figures/dataset_examples/test/iitd/SOURCE_NOTE.txt <==
network_preresize.png was copied from the materialized IITD ocular crop. The raw original BMP from /home/hda12621/data/branch/IITD-Iris/images/001/01.bmp is still not available on the current mounts, so original.png is intentionally not written.


==> figures/dataset_examples/test/iitd/metadata.json <==
{
  "dataset_slug": "iitd",
  "network_preresize_size": [
    320,
    320
  ],
  "record": {
    "dataset_id": "iitd_iris_v1",
    "input_kind": "materialized_eye_crop",
    "materialized_path": "/fast-local/branch/modelb_test_suite_v2/iitd_iris_v1/materialized/iitd_iris_v1/001/01_ocular.png",
    "resolved_materialized_path": "/home/fswork25/fast-local_7/branch/modelb_test_suite_v2/iitd_iris_v1/materialized/iitd_iris_v1/001/01_ocular.png",
    "source_path": "/home/hda12621/data/branch/IITD-Iris/images/001/01.bmp",
    "source_status": "raw source image not found on current mounts"
  },
  "split": "test"
}


==> figures/dataset_examples/test/mcxface/metadata.json <==
{
  "dataset_slug": "mcxface",
  "network_preresize_size": [
    335,
    335
  ],
  "original_size": [
    1200,
    1920
  ],
  "record": {
    "_line_no": 1,
    "biometric_trait": "face_to_periocular",
    "capture_id": "01_0001_000-241b2419_0",
    "crop_bbox_original_unclipped": [
      645,
      702,
      980,
      1037
    ],
    "crop_geometry": "adaface_v3_projected_axis_aligned",
    "crop_size": {
      "height": 335,
      "width": 335
    },
    "dataset_id": "mcxface_visnir",
    "detection_padding_pixels": 0,
    "detector": "mediapipe_fallback",
    "eye_identity_key": "mcxface_visnir:0001:aligned_left",
    "eye_region": "aligned_left",
    "eye_side": "R",
    "eye_side_basis": "inferred_non_mirrored_frontal_image_coordinates",
    "facial5points_original": [
      [
        793.8193359375,
        900.8973388671875
      ],
      [
        519.9249267578125,
        877.1823120117188
      ],
      [
        645.5034790039062,
        1020.1530151367188
      ],
      [
        710.2791137695312,
        1226.349853515625
      ],
      [
        538.8197631835938,
        1211.69287109375
      ]
    ],
    "input_kind": "materialized_eye_crop",
    "materialized_path": "/fast-local/branch/modelb_test_v1/eye_crops/mcxface_visnir/0001/S_1/NIR/01_0001_000-241b2419_0_aligned_left.png",
    "materialized_rel_path": "mcxface_visnir/0001/S_1/NIR/01_0001_000-241b2419_0_aligned_left.png",
    "modality": "NIR",
    "original_image_size": {
      "height": 1920,
      "width": 1200
    },
    "output_padding_pixels": {
      "bottom": 0,
      "left": 0,
      "right": 0,
      "top": 0
    },
    "padding_attempt": "none",
    "person_id": "0001",
    "pose": "frontal",
    "projected_polygon_original": [
      [
        979.777587890625,
        729.2674560546875
      ],
      [
        672.3178100585938,
        702.1432495117188
      ],
      [
        645.193603515625,
        1009.60302734375
      ],
      [
        952.6533203125,
        1036.727294921875
      ]
    ],
    "sample_id": "mcxface_visnir:0001/S_1/NIR/01_0001_000-241b2419_0.jpg:aligned_left",
    "schema_version": "modelb_test_eye_v1",
    "session_id": "1",
    "source_is_pre_cropped": false,
    "source_path": "/home/hda12621/data/MCXFace/MCXFace/0001/S_1/NIR/01_0001_000-241b2419_0.jpg",
    "source_rel_path": "0001/S_1/NIR/01_0001_000-241b2419_0.jpg",
    "source_roi_type": "full_face",
    "source_sample_id": "mcxface_visnir:0001/S_1/NIR/01_0001_000-241b2419_0.jpg",
    "transform_aligned_to_original": [
      [
        -7.686493778332459,
        -0.6781055906637903,
        1121.0703673165417
      ],
      [
        -0.6781055906637902,
        7.686493778332461,
        532.5818219665329
      ]
    ],
    "transform_original_to_aligned": [
      [
        -0.12909361454605225,
        -0.011388690899541132,
        150.78843562645415
      ],
      [
        -0.01138869089954113,
        0.12909361454605223,
        -55.98538854917867
      ]
    ]
  },
  "resolved_source_path": "/home/fswork25/dasec-dms/data/MCXFace/MCXFace/0001/S_1/NIR/01_0001_000-241b2419_0.jpg",
  "split": "test"
}


==> figures/dataset_examples/test/mmu/metadata.json <==
{
  "dataset_slug": "mmu",
  "network_preresize_size": [
    320,
    320
  ],
  "original_size": [
    320,
    240
  ],
  "record": {
    "_line_no": 6,
    "biometric_trait": "iris",
    "capture_id": "1",
    "crop_size": {
      "height": 320,
      "width": 320
    },
    "dataset_id": "mmu_iris_v1",
    "eye_identity_key": "mmu_iris_v1:1:R",
    "eye_region": "monocular",
    "eye_side": "R",
    "input_kind": "materialized_eye_crop",
    "materialized_path": "/fast-local/branch/modelb_test_suite_v2/mmu_iris_v1/materialized/mmu_iris_v1/1/right/aevar1_ocular.png",
    "materialized_rel_path": "mmu_iris_v1/1/right/aevar1_ocular.png",
    "modality": "NIR",
    "person_id": "1",
    "sample_id": "mmu_iris_v1:1/right/aevar1.bmp:ocular",
    "session_id": "unknown",
    "source_rel_path": "1/right/aevar1.bmp",
    "source_sample_id": "mmu_iris_v1:1/right/aevar1.bmp",
    "test_index": 5
  },
  "resolved_source_path": "/media/fswork25/T7_Shield/data/iris/MMU-Iris-Database/1/right/aevar1.bmp",
  "split": "test"
}


==> figures/dataset_examples/test/ufpr/metadata.json <==
{
  "dataset_slug": "ufpr",
  "network_preresize_size": [
    520,
    520
  ],
  "original_size": [
    1080,
    480
  ],
  "record": {
    "_line_no": 1,
    "biometric_trait": "periocular",
    "capture_id": "01",
    "crop_bbox_original_unclipped": [
      535,
      -58,
      1055,
      462
    ],
    "crop_geometry": "adaface_v3_projected_axis_aligned",
    "crop_size": {
      "height": 520,
      "width": 520
    },
    "dataset_id": "ufpr_periocular",
    "detection_padding_pixels": 480,
    "detector": "mediapipe_fallback",
    "eye_identity_key": "ufpr_periocular:0001:aligned_left",
    "eye_region": "aligned_left",
    "eye_side": "R",
    "eye_side_basis": "inferred_non_mirrored_frontal_image_coordinates",
    "facial5points_original": [
      [
        799.728271484375,
        282.57843017578125
      ],
      [
        273.83001708984375,
        288.36309814453125
      ],
      [
        559.9879150390625,
        529.864501953125
      ],
      [
        744.453125,
        756.7236328125
      ],
      [
        325.62579345703125,
        766.169921875
      ]
    ],
    "input_kind": "materialized_eye_crop",
    "materialized_path": "/fast-local/branch/modelb_test_v1/eye_crops/ufpr_periocular/C0001S1I01_aligned_left.png",
    "materialized_rel_path": "ufpr_periocular/C0001S1I01_aligned_left.png",
    "modality": "VIS",
    "original_image_size": {
      "height": 480,
      "width": 1080
    },
    "output_padding_pixels": {
      "bottom": 0,
      "left": 0,
      "right": 0,
      "top": 58
    },
    "padding_attempt": "min_dimension",
    "person_id": "0001",
    "pose": "binocular_periocular",
    "projected_polygon_original": [
      [
        1049.391845703125,
        -57.845794677734375
      ],
      [
        535.1154174804688,
        -52.54888916015625
      ],
      [
        540.412353515625,
        461.7275695800781
      ],
      [
        1054.6888427734375,
        456.4306945800781
      ]
    ],
    "sample_id": "ufpr_periocular:C0001S1I01.jpg:aligned_left",
    "schema_version": "modelb_test_eye_v1",
    "session_id": "1",
    "source_is_pre_cropped": true,
    "source_path": "/home/hda12621/data/branch/UFPR/original/C0001S1I01.jpg",
    "source_rel_path": "C0001S1I01.jpg",
    "source_roi_type": "binocular_periocular",
    "source_sample_id": "ufpr_periocular:C0001S1I01.jpg",
    "transform_aligned_to_original": [
      [
        -12.856911193868017,
        0.13242227216278477,
        1251.5271091661382
      ],
      [
        0.13242227216278538,
        12.856911193868017,
        -407.10115357156724
      ]
    ],
    "transform_original_to_aligned": [
      [
        -0.07777092899258609,
        0.0008010168982360759,
        97.6585208425585
      ],
      [
        0.0008010168982360797,
        0.07777092899258609,
        30.658140544171616
      ]
    ]
  },
  "resolved_source_path": "/home/fswork25/dasec-dms/data/periocular/UFPR-Periocular/original/C0001S1I01.jpg",
  "split": "test"
}


==> figures/dataset_examples/train/casia_lamp/metadata.json <==
{
  "dataset_slug": "casia_lamp",
  "network_preresize_size": [
    640,
    640
  ],
  "original_size": [
    640,
    480
  ],
  "record": {
    "dataset_id": "CASIA-Iris-Lamp",
    "eye_side": "R",
    "head_id": "casia_iris_lamp",
    "input_kind": "iris_ocular",
    "modality": "IRIS",
    "person_id": "260",
    "source_path": "/fast-local/branch/casia_iris/CASIA-Iris-Lamp/260/R/S2260R06.jpg",
    "zip_member": "CASIA-Iris-Lamp/260/R/S2260R06.jpg",
    "zip_path": "/media/fswork25/T7_Shield/CASIA-IrisV4/CASIA-IrisV4(JPG)/CASIA-Iris-Lamp.zip"
  },
  "split": "train"
}


==> figures/dataset_examples/train/casia_nir_vis/metadata.json <==
{
  "dataset_slug": "casia_nir_vis",
  "network_preresize_size": [
    146,
    146
  ],
  "original_size": [
    480,
    640
  ],
  "record": {
    "crop_x1": 227,
    "crop_x2": 373,
    "crop_y1": 121,
    "crop_y2": 266,
    "dataset_id": "casia_vis2nir",
    "eye_side": "R",
    "head_id": "casia_vis2nir",
    "input_kind": "metadata_crop",
    "manifest_line": 3579292,
    "modality": "NIR",
    "person_id": "00002",
    "sample_id": "ea0196b9ee32eea8229c",
    "source_path": "/fast-local/branch/casia_vis2nir/s1/NIR/00002/001.bmp"
  },
  "resolved_source_path": "/home/fswork25/dasec-dms/data/CASIA_NIR/CASIA_NIR-VIS_2.0/s1/NIR/00002/001.bmp",
  "split": "train"
}


==> figures/dataset_examples/train/casia_thousand/metadata.json <==
{
  "dataset_slug": "casia_thousand",
  "network_preresize_size": [
    640,
    640
  ],
  "original_size": [
    640,
    480
  ],
  "record": {
    "dataset_id": "CASIA-Iris-Thousand",
    "eye_side": "R",
    "head_id": "casia_iris_thousand",
    "input_kind": "iris_ocular",
    "modality": "IRIS",
    "person_id": "260",
    "source_path": "/fast-local/branch/casia_iris/CASIA-Iris-Thousand/260/R/S5260R08.jpg",
    "zip_member": "CASIA-Iris-Thousand/260/R/S5260R08.jpg",
    "zip_path": "/media/fswork25/T7_Shield/CASIA-IrisV4/CASIA-IrisV4(JPG)/CASIA-Iris-Thousand.zip"
  },
  "split": "train"
}


==> figures/dataset_examples/train/nd_nivl/metadata.json <==
{
  "dataset_slug": "nd_nivl",
  "network_preresize_size": [
    723,
    723
  ],
  "original_size": [
    723,
    723
  ],
  "record": {
    "dataset_id": "ndvl_cropped_orig",
    "eye_side": "R",
    "head_id": "ndvl_cropped",
    "input_kind": "materialized_eye_crop",
    "manifest_line": 3608352,
    "modality": "VIS",
    "person_id": "02463",
    "resolved_source_path": "/home/fswork25/fast-local_7/branch/ndvl_cropped_orig/D90IndoorCloseUpPNGs/02463d3908_reye.png",
    "sample_id": "dc3ec3360b9ddfb3b42f",
    "source_path": "/fast-local/branch/ndvl_cropped_orig/D90IndoorCloseUpPNGs/02463d3908_reye.png"
  },
  "split": "train"
}


==> figures/dataset_examples/train/polyu/metadata.json <==
{
  "dataset_slug": "polyu",
  "network_preresize_size": [
    640,
    640
  ],
  "original_size": [
    640,
    480
  ],
  "record": {
    "dataset_id": "PolyU_Cross_Spectral_Iris",
    "eye_side": "R",
    "head_id": "polyu_cross_spectral_iris",
    "input_kind": "iris_ocular",
    "modality": "VIS",
    "person_id": "146",
    "resolved_source_path": "/home/fswork25/fast-local_7/branch/PolyU_Cross_Spectral_Iris/146/R/VIS/146_R_VIS_2.tiff",
    "sample_id": "4dd93943d27b9b8667a0",
    "source_path": "/fast-local/branch/PolyU_Cross_Spectral_Iris/146/R/VIS/146_R_VIS_2.tiff"
  },
  "split": "train"
}


==> figures/dataset_examples/train/vggface2/metadata.json <==
{
  "resolved_source_path": "/home/fswork25/fast-local_7/branch/vggface2_orig/test/test/n002684/0141_01.jpg",
  "record": {
    "class_id": 3571,
    "class_id_scope": "train:vggface2_eye",
    "class_key": "vggface2_eye:n002684_R",
    "crop_bbox_original": [
      365.0,
      173.0,
      628.0,
      439.0
    ],
    "crop_bbox_rounding": "floor_x1_y1_ceil_x2_y2_clip_to_image",
    "crop_policy": "projected_axis_aligned_eye_crop",
    "crop_x1": 365,
    "crop_x2": 628,
    "crop_y1": 173,
    "crop_y2": 439,
    "dataset_id": "vggface2_orig",
    "dataset_root": "/home/hda12621/data/branch/vggface2_orig",
    "detector": "adaface-mtcnn",
    "eye_id": "n002684_R",
    "eye_side": "R",
    "file_path": "/fast-local/branch/vggface2_orig/test/test/n002684/0141_01.jpg",
    "head_id": "vggface2_eye",
    "input_kind": "metadata_crop",
    "metadata_source": "/home/hda12621/data/branch/vggface2_orig/metadata/metadata.jsonl",
    "modality": "VIS",
    "native_bucket": 160,
    "native_height": 266,
    "native_resolution": 160,
    "native_width": 263,
    "original_rel_path": "test/test/n002684/0141_01.jpg",
    "person_id": "n002684",
    "projected_polygon": [
      [
        365.6588134765625,
        176.31993103027344
      ],
      [
        627.7129516601562,
        173.37149047851562
      ],
      [
        630.661376953125,
        435.4256286621094
      ],
      [
        368.60723876953125,
        438.3740539550781
      ]
    ],
    "quality_flags": [],
    "roi_type": "projected_eye",
    "sample_id": "9b67f8841c6162487154",
    "source_group": "vggface2_VIS",
    "source_image_height": 872,
    "source_image_id": "test/test/n002684/0141_01.jpg",
    "source_image_width": 628,
    "source_path": "/fast-local/branch/vggface2_orig/test/test/n002684/0141_01.jpg",
    "split": "train",
    "square_policy": "center_square_expand_or_pad_after_crop"
  }
}
